MADARi: A Web Interface for Joint Arabic Morphological Annotation and Spelling Correction

In this paper, we introduce MADARi, a joint morphological annotation and spelling correction system for texts in Standard and Dialectal Arabic. The MADARi framework provides intuitive interfaces for annotating text and managing the annotation process of a large number of sizable documents. Morphological annotation includes indicating, for a word, in context, its baseword, clitics, part-of-speech, lemma, gloss, and dialect identification. MADARi has a suite of utilities to help with annotator productivity. For example, annotators are provided with pre-computed analyses to assist them in their task and reduce the amount of work needed to complete it. MADARi also allows annotators to query a morphological analyzer for a list of possible analyses in multiple dialects or look up previously submitted analyses. The MADARi management interface enables a lead annotator to easily manage and organize the whole annotation process remotely and concurrently. We describe the motivation, design and implementation of this interface; and we present details from a user study working with this system.

==> Gulf-Text-7714.txt <==
ماركات كانت بس بأوروبا ويابوهاالخليج 
استخدم طارد الحشرات المصري سيكو بيكو ذو العجينة السحرية .. وصيت الأهل من فتره ويابوها لي من مصر
اليوم طالب حلوات الكبش ويابوها لي من سناو بس خلصوها الشباب ههههههه والله واجد زينه.
اما عشى العيال راحو شروا بيتزا ويابوها للشقة اكلوها انا ما شفت الا الكراتين!!! 
احلام بعد حفلها الاخير "ابي آكل ..ميوعيني" معقولة وحدة تطلع المسرح ما جابوا لها أكل !
حبيبتي بنتي .. اليوم يابوا اغراضها والقران اللي انا كنت يايبتلها ياه من الحج
يما لا تبجين اذا يابوا خبر موتي .. عبدالله الرويشد
كوالتي نت من يابوا هالمصري بدعايتهم و انا ناقزني قلبي


==> madari_text_example.txt <==
كانت عائشة في غرفتها ترتبها ومانع كان موجود بغرفة الضيوف
بغرفة الالعاب، عيال عائشة كانو يلعبون اسم جماد حيوان
بيت عائشة ومانع كان فيه غرف كثيرة، ام عائشة ساكنة بغرفة في الطابق الثاني
مع ان عيالهم كثير، كان كل واحد ما شائ الله عايش بغرفة
مانع يسأل عائشة من المطبخ:الجو زين اليوم، خلينا نطلع بدل القعدة بالمطبخ
عائشة: من زمان ما شفت عذاري، بنقعد في كوفي شوب بهالجو الغاوي
حنان ومروان عيال عائشة كانوا يلعبون بالعابهم في الصالة ومانع يراقبهم من المطبخ
التلفزيون كان على قناة الافلام اللي كانت تعرض اعادة فلم السهرة
